Improving Tourist Experience Through an IoT Application Based on FatBeacons

This paper describes the use of a new extension of the Bluetooth connection protocol, called FatBeacon, which faces the problem of obtaining information where no Internet connection is available. Rather than advertising a URL to load a web page, the FatBeacon protocol has the ability to broadcast any basic web contents actually hosted on the device. In particular, FatBeacons are here used to improve the tourist experience in places with no Internet coverage through a new application of the Internet of Things (IoT). Thanks to the fact that the web content is emitted by the own FatBeacon, any smartphone with Bluetooth Low Energy (BLE) can be used to receive touristic information, even in uncovered areas, such as rural or mountain destinations. This work does not only show the applicability of the new FatBeacon protocol, but it also presents a performance comparison of different BLE technologies used for similar touristic applications.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with alphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

